Comparing generator predictions of transverse kinematic imbalance in neutrino-argon scattering

The largest uncertainties in estimating neutrino-nucleus interaction cross sections lie in the incomplete understanding of nuclear effects. A powerful tool to study nuclear effects is Transverse Kinematic Imbalance. This paper presents the first detailed comparison of the predictions of multiple event generators for distributions associated with Transverse Kinematic Imbalance for neutrino interactions on argon. Predictions for muon neutrinos interacting with an argon target are obtained using four standard neutrino event generation tools (GENIE, NuWro, GiBUU and NEUT). Example opportunities for discrimination between nuclear models leveraging future measurements are highlighted. The predictions shown in this paper are motivated by studying muon neutrinos from the Fermilab Booster Neutrino Beam interacting at the location of the MicroBooNE liquid argon time projection chamber, but the methods directly apply to other accelerator-based liquid argon neutrino experiments such as SBND, ICARUS and DUNE.

==> Supplemental_Material/params_LFG_fsi_off.txt <==
################################################################
#
# Example input for NuWro neutrino interactions simulation software
#
################################################################


# The number of events used to calculate the cross sections: 

number_of_test_events = 4000000

# The number of equally weighted events to be saved:

number_of_events   = 5000000
 
# Control the random seed persistence:

random_seed= 0   // 0 - use time(NULL) as a seed for random number generator
#random_seed= 1   // 1 - read state from file "random_seed"  or use seed=time(NULL) if file not found
#random_seed=12312 // other values - use given number as the seed for the generator

################################################################
#
# Beam specification 
#
################################################################

# a beam defined by hand

#beam_type = 0       // single flavor beam
#beam_energy = 600  // monoenergetic (in MeV)
#beam_particle = 14    // neutrino PDG

# It is convenient to include one of the predefined beam specifications
# with the @ char
# or modify them as needed

#@beam/ANL.txt
#@beam/ND280.txt
#@beam/nomad.txt
#@beam/newMB.txt
#@beam/MicroBooNEnumu.txt
@beam/MicroBooNEnumu_2019.txt

################################################################
#
# Target specification
#
################################################################

#@target/proton.txt
#@target/C.txt
@target/Ar.txt
#@target/CH.txt
#@target/ND280_975.txt
#@target/proton.txt
#@target/neutron.txt
#@target/CH2.txt

################################################################
#
# Specify which dynamics channels should be used 
#
################################################################

dyn_qel_cc =1      // Quasi elastic charged current
dyn_qel_nc =0      // Quasi elastic neutral current
dyn_res_cc =1      // Resonant charged current
dyn_res_nc =0      // Resonant neutral current
dyn_dis_cc =1      // Deep inelastic charged current
dyn_dis_nc =0      // Deep inelastic neutral current
dyn_coh_cc =1      // Coherent charged current
dyn_coh_nc =0      // Coherent neutral current
dyn_mec_cc =1      // Meson exchange charged current
dyn_mec_nc =0      // Meson exchange neutral current

dyn_e_el   =0      // Elastic electron scattering


################################################################
# Dynamics details and form factor parameters
# the names of the parameters start with the dynamics prefix:
# qel , res, dis, or coh
################################################################

################################################################
#   QEL
################################################################

#electromagnetic Form factors:
#qel_vector_ff_set = 1 // dipole, dipole electric form factor G_E^V
 qel_vector_ff_set = 2 // BBBA05, hep-ex/0602017 BBBA05 for Q2<18 GeV	
#qel_vector_ff_set = 3 // BBA03, hep-ex/0308005 BBA-2003 for Q2<6 GeV
#qel_vector_ff_set = 4 // JLab, PHYSICAL REVIEW C, VOLUME 65, 051001(R)
#qel_vector_ff_set = 5 // Kgraczyk
#qel_vector_ff_set = 6 // (1990:) parametryzacja JS z old qelcc

 qel_axial_ff_set = 1 // dipole,
#qel_axial_ff_set = 2 // 2-fold parabolic modification of axial FF
#qel_axial_ff_set = 3 // 3-fold parabolic modification of axial FF
#qel_axial_ff_set = 4 // 4-fold parabolic modification of axial FF

#qel_strange=0   // don't use the strangenes
qel_strange = 1    //  use the strangenes in the axial ff
qel_strangeEM = 0  //  dont use the strangenes in the vector ff
delta_s = 0

qel_cc_axial_mass = 1000   //[MeV] axial mass, default was 1000
qel_nc_axial_mass = 1030   //[MeV] axial mass
qel_s_axial_mass = 1030    //[MeV] axial mass used in the strange dipole ff

#################################################################
##use te below values to recowed old nc behaviour
#################################################################
#qel_strange     = 1     // use the strangeness corrections in the axial factors
#qel_strangeEM   = 1     // use the strangeness corrections in the vector factors
#delta_s         =-0.21  // 
#qel_s_axial_mass= 1012  //[MeV] axial mass used in the strange dipole ff
#################################################################

flux_correction = 0 // no flux correction
#flux_correction = 1 // 

# options below are currently not used
# For certain nuclei (C12, O16, Ar40, Ca40, Fe56)
# it is possible to use the spectral function model
# instead of the Fermi gas model in the quasi ellastic events.
# For other nuclei the parameter is ignored.
 
sf_method = 0 // don't use spectral function
#sf_method = 1 // use grid spectral function: (C12, O16, Ar40, Fe56)
#sf_method = 2 // use factorized spectral function: (O16, Ar40, Ca40)

sf_fsi = 1      # FSI correction for SF (0 - disabled, 1 - enabled)
sf_coulomb = 1  # Coulomb correction for SF (0 - disabled, 1 - enabled)
# PB method used for SF:
#     0 - average Fermi momentum
#     1 - local Fermi momentum
#     2 - nucleon momentum distribution given by spectral function
sf_pb = 1

# A little performace gain in the QEL channel 
# can be obtained by using: cc_smoothing=1
cc_smoothing=0 
#cc_smoothing=1 // dont't try impossible qel reaction: nu+n

# The default
# qel_kinematics   = 0  // relativistic (default)
# qel_kinematics   = 1  //
# qel_kinematics   = 2  //
# qel_kinematics   = 3  // momentum dependent kinematics
# qel_kinematics   = 4  // momentum dependent kinematics with outgoing nucleon energy edjustment
#   The choice of the kinematics for the qel interaction vertex  
#   	0 - relativistic  
#       1 - 
#       2 - bodek 
#       3 - momentum dependent potential
#       4 - Fermi gas with 


# qel_rpa = 0    // Don't use rpa
 qel_rpa = 1    // Use rpa without effective mass of nucleon
# qel_rpa = 2    // Use effectove mass without rpa (test only)
# qel_rpa = 3    // Use rpa with effective mass of nucleon (test only) 


################################################################
#   RES
################################################################


# The choice of Delta production FF:

# The dipole delta FF with pion_axial_mass=0.94 and pion_C5A=1.19
# is our (Graczyk&JS) preferred choice

delta_FF_set = 1       // Dipole delta form factors
pion_axial_mass = 1.0 // in GeV units
pion_C5A = 1.19 

# Other possibilites are:
# delta_FF_set = 1 // (default) dipole with 2 parameters: pion_axial_mass and pion_C5A; Graczyk&JS preferred choices are: MA=0.94 and C5A=1.19
# delta_FF_set = 2 // Paschos Lalakulich 2.12 MA=1.05 BNL fit
# delta_FF_set = 3 // Paschos Lalakulich 2.12 MA=0.84 ANL fit
# delta_FF_set = 4 //  Paschos Lalakulich page 4, bottom right
# delta_FF_set = 5 // Paschos Lalakulich page 5, top left
# delta_FF_set = 6 // Eq.(13), L. Alvarez-Ruso, S. K. Singh, M. J. Vincente Vascas, Phys. Rev. C 57, (1998) 2693
# delta_FF_set = 7 // taken from Bariquila-Cano.et al (chiral quark model)

delta_angular = 2 // produces 4-momenta of final pair: nucleon + pion with density matrix information

################################################################
#   RES - DIS boundary
################################################################

# recommended value is  500, this controls the precision in RES-DIS boundary region
spp_precision= 500
res_dis_cut = 1600	//res dis boundary in MeV, should be 1600
bkgrscaling = 0.0  //non-resonant background scaling; should be from -1.3 ... +1.3; default value is 0.0


################################################################
#   COH
################################################################


coh_mass_correction = 1  // Rein Sehgal correction to CC coherent single pion production
coh_kind = 1             // Switch between Rein-Sehgal (1) and Berger Sehgal(2) models

################################################################
#   MEC
################################################################

#mec_kind = 1  // TEM model
#mec_kind = 2  // Marteau model
mec_kind = 3  // Nieves model
#mec_kind = 5  // SuSAv2 model

mec_ratio_pp = 0.85
mec_ratio_ppp = 0.8

mec_central_motion = 0 //motion of correlated pairs, sigma in gaussian distribution; default 0.0
mec_back_to_back_smearing = 0 //smearing of originally back-to-back correlated pair nucleons momenta; default 0.0
MEC_pauli_blocking = 1 //switch on/off Pauli blocking for nucleons from MEC dynamics; default 1 (on)
mec_pb_trials = 30 //how many times configuration satisfying Pauli blocking is searched for; default 25
MEC_cm_direction = 0 //in CM frame prefered directions along (>0.0) or perpendicular (<0.0) wrt momentum transfer; | | cannot be larger than 1

################################################################
#
# Final state interaction parameters
#
################################################################

# Models for the description of nucleus in the cascade
#nucleus_model       = 0  //"flatnucleus" ball with constant density
nucleus_model       = 1  //"anynucleus" i.e. realistic density profile


# options below are kept only for historical reasons
nucleus_E_b         =  30   // [MeV] binding energy 
# used in qelevent.cc, target.h as Eb
nucleus_kf          = 220   // [MeV] Fermi momentum, used in Fermi gas model and in Pauli blocking

# Models for the description of nucleus as a target:
# nucleus_target = 0 // free target; 
# nucleus_target = 1 // Fermi gas; 
 nucleus_target = 2 // local Fermi gas; 
# nucleus_target = 3 // Bodek-Ritchie; 
# nucleus_target = 4 // "effective" spectral function (carbon or oxygen); 
# nucleus_target = 5 // deuterium; 
# nucleus_target = 6 // deuterium with constant binding energy nucleus_E_b (for tests only!)


kaskada_on 	 = 0      // use (1) or not (0) the cascade 

kaskada_writeall = 0 // store all intermedate cascade particles in the event.all vector
tau = 8.0            // 
first_step = 1       // use (1) or not (0) formation zone for primary particles
step = 0.2           // length of one step in cascade
kaskada_w = 7

# Global rescaling of the nucleon mean free path in the cascade;
# It has been checked against transparency data that
# the uncertainty here is not larger than +- 30%
# -> see arXiv:1902.05618
kaskada_NN_mfp_scale = 1.0

kaskada_NN_xsec  = 2  // NN cross sections:  (0) Metropolis et al., (2) PDG2016, (3) Liege
kaskada_NN_inel  = 2  // NN inelastic frac.: (0) Metropolis et al., (1) Oset et al., (2) PDG2016 & Bystricky et al.
kaskada_NN_angle = 3  // NN angular distr.:  (0) Metropolis et al., (3) Liege
kaskada_NN_corr  = 1  // Effective density:  (0) No correlations,   (1) arXiv:1902.05618
kaskada_piN_xsec = 1  // Full sets of input data for pions: (0) Metropolis et al., (1) Oset et al.

  formation_zone = fz-new
# formation_zone = fz     //
# formation_zone = nofz   //
# formation_zone = fz     //
# formation_zone = trans  //
# formation_zone = skat8  //
# formation_zone = cohl   //
# formation_zone = cosyn  //
# formation_zone = ranft  //
# formation_zone = rl     //
# formation_zone = delta  //
# formation_zone = const  //

formation_length = 1 // formation length in fm for formation_zone = const

pauli_blocking   = 1 // enable (1) or not (0) Pauli blocking


